Planning High-Quality Grasps using Mean Curvature Object Skeletons

In this work, we present a grasp planner which integrates two sources of information to generate robust grasps for a robotic hand. First, the topological information of the object model is incorporated by building the mean curvature skeleton and segmenting the object accordingly in order to identify object regions which are suitable for applying a grasp. Second, the local surface structure is investigated to construct feasible and robust grasping poses by aligning the hand according to the local object shape. We show how this information can be used to derive different grasping strategies, which also allows to distinguish between precision and power grasps. We applied the approach to a wide variety of object models of the KIT and the YCB real-world object model databases and evaluated the approach with several robotic hands. The results show that the skeleton-based grasp planner is capable to autonomously generate high-quality grasps in an efficient manner. In addition, we evaluate how robust the planned grasps are against hand positioning errors as they occur in real-world applications due to perception and actuation inaccuracies. The evaluation shows that the majority of the generated grasps are of high quality since they can be successfully applied even when the hand is not exactly positioned.

==> data/plots/niko/armar3-generic-robustness-with-collision.csv <==
5,  0.0065060241
10, 0.0102409639
15, 0.0153012048
20, 0.0197590361
25, 0.0239759036
30, 0.0363855422
35, 0.0468674699
40, 0.0521686747
45, 0.065060241
50, 0.1119277108
55, 0.1412048193
60, 0.11
65, 0.06
70, 0.0331325301
75, 0.0230120482
80, 0.0218072289
85, 0.026626506
90, 0.0331325301
95, 0.0475903614
100,0.1153012048





==> data/plots/niko/armar3-robustness-with-collision.csv <==
5,  0
10, 8.11326506024096E-005
15, 0.0006873422
20, 0.0006455337
25, 9.33968674698795E-005
30, 0.0014337639
35, 0.0031183241
40, 0.0032245477
45, 0.0038641254
50, 0.0113180294
55, 0.0241877313
60, 0.0202672646
65, 0.0056770878
70, 0.0039127495
75, 0.0035822193
80, 0.0053070117
85, 0.0195049278
90, 0.0253748483
95, 0.0494728478
100,0.8182471446






==> data/plots/niko/schunk-generic-robustness-with-collision.csv <==
5,  0.1371084337
10, 0.0371084337
15, 0.0315662651
20, 0.0242168675
25, 0.0231325301
30, 0.0201204819
35, 0.0330120482
40, 0.0298795181
45, 0.0306024096
50, 0.0304819277
55, 0.0248192771
60, 0.0218072289
65, 0.0197590361
70, 0.0162650602
75, 0.018313253
80, 0.018313253
85, 0.0187951807
90, 0.0222891566
95, 0.0330120482
100,0.4093975904





==> data/plots/niko/schunk-robustness-with-collision.csv <==
5,  0.0003885
10, 0
15, 0.0003770744
20, 0.0003663
25, 0.0015803203
30, 0.0017445145
35, 0.0020057346
40, 0.0064519786
45, 0.0064494782
50, 0.0120436863
55, 0.0060633064
60, 0.0022792333
65, 0.0111808324
70, 0.0109678315
75, 0.0084532659
80, 0.0146764819
85, 0.0123618862
90, 0.0350246641
95, 0.0818896764
100,0.7856952282







==> data/plots/niko/shadow-generic-robustness-with-collision.csv <==
5,   0.0079518072
10, 0.0151405663
15, 0.0253413614
20, 0.0495736759
25, 0.0383039843
30, 0.0452680964
35, 0.0645703614
40, 0.0666768108
45, 0.0716527627
50, 0.0829904217
55, 0.0842168675
60, 0.0651807229
65, 0.0372289157
70, 0.0327710843
75, 0.0356626506
80, 0.0336144578
85, 0.0309638554
90, 0.038313253
95, 0.0474698795
100,0.1271084337



==> data/plots/niko/shadow-robustness-with-collision.csv <==
5,  0.0002008036
10, 0.0011505523
15, 0.0023177102
20, 0.0047432325
25, 0.0123468371
30, 0.0188152692
35, 0.0306362981
40, 0.0310829666
45, 0.0421198831
50, 0.0370156463
55, 0.0587321934
60, 0.0509058651
65, 0.0228991001
70, 0.039885481
75, 0.0345057516
80, 0.0408283361
85, 0.068178102
90, 0.0814969964
95, 0.1048174893
100,0.3173213747



